Exponential methods for solving hyperbolic problems with application to kinetic equations

The efficient numerical solution of many kinetic models in plasma physics is impeded by the stiffness of these systems. Exponential integrators are attractive in this context as they remove the CFL condition induced by the linear part of the system, which in practice is often the most stringent stability constraint. In the literature, these schemes have been found to perform well, e.g., for drift-kinetic problems. Despite their overall efficiency and their many favorable properties, most of the commonly used exponential integrators behave rather erratically in terms of the allowed time step size in some situations. This severely limits their utility and robustness.Our goal in this paper is to explain the observed behavior and suggest exponential methods that do not suffer from the stated deficiencies. To accomplish this we study the stability of exponential integrators for a linearized problem. This analysis shows that classic exponential integrators exhibit severe deficiencies in that regard. Based on the analysis conducted we propose to use Lawson methods, which can be shown not to suffer from the same stability issues. We confirm these results and demonstrate the efficiency of Lawson methods by performing numerical simulations for both the Vlasov-Poisson system and a drift-kinetic model of a ion temperature gradient instability.

==> revision/reviwer1.txt <==
Reviewer #1: The paper presents an interesting exponential scheme for the Vlasov equation. In particular, the spatial direction is discretized by Fourier method and being integrated by an exponential method; while the velocity space is being discretized by finite difference scheme. Stability has been investigated and applications to several test problems for the Vlasov-Poisson have been presented. A few major comments that I have are the following.

1. a helpful test to check about the stability of the scheme could be a very simple linear equation, f_t + f_x + f_v =0, but with discontinuous initial data, say taking different values in four quadrants of the x-v plane (like a Riemann problem). Because of the discontinuity, hence the significance of high frequency mode, if there is any numerical instability, it could show up easily (easier than a smooth initial data). In the stability study of the paper, the authors tested the situation when the amplification factor is 1+\eps with \eps = 0.01. It seems that this still could lead to instability.

2. For the discontinuous initial data as suggested above, one can compare the linearized WENO scheme with the true WENO scheme in terms of their performance in controlling numerical oscillations. This will be helpful for the nonlinear Vlasov-Poisson, especially when the numerical mesh under-resolve the solution structure. For example, the strong Landau damping at a long time T.

